Comparative Study of State-of-the-Art Matrix-Product-State Methods for Lattice Models with Large Local Hilbert Spaces

Lattice models consisting of high-dimensional local degrees of freedom without global particle-number conservation constitute an important problem class in the field of strongly correlated quantum many-body systems. For instance, they are realized in electron-phonon models, cavities, atom-molecule resonance models, or superconductors. In general, these systems elude a complete analytical treatment and need to be studied using numerical methods where matrix-product states (MPS) provide a flexible and generic ansatz class. Typically, MPS algorithms scale at least quadratic in the dimension of the local Hilbert spaces. Hence, tailored methods, which truncate this dimension, are required to allow for efficient simulations. Here, we describe and compare three state-of-the-art MPS methods each of which exploits a different approach to tackle the computational complexity. We analyze the properties of these methods for the example of the Holstein model, performing high-precision calculations as well as a finite-size-scaling analysis of relevant ground-state obervables. The calculations are performed at different points in the phase diagram yielding a comprehensive picture of the different approaches.

==> data/holstein/L_51_N_25_t_1p0_w_1p0_g_0p5/emin.dat <==
 min energy is -36.1599995629829607 obtained from symmps: gnu


==> data/holstein/L_51_N_25_t_1p0_w_1p0_g_1p5/emin.dat <==
 min energy is -70.8626288747267807 obtained from dmrg3s: nph = 31, do = 10


==> data/holstein/L_51_N_25_t_1p0_w_1p0_g_2p0/emin.dat <==
 min energy is -107.3220942303121461 obtained from symmps: gnu


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_0p5/finite_size_scaling/scaling_output.dat <==
-0.718629400165949 1.12899739649231e-05 0.489971241926985 0.000806629159515501


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_1p5/finite_size_scaling/scaling_output.dat <==
-1.41604700924131 3.46182022164706e-06 1.35576449194564 0.00018384992626408


==> data/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/scaling_output.dat <==
-2.14628344306352 1.5779926033482e-09 2.13836269128128 1.38859558638457e-07


==> data/uploaddata/holstein/L_51_N_25_t_1p0_w_1p0_g_0p5/emin.dat <==
 min energy is -36.1599995629829607 obtained from symmps: gnu


==> data/uploaddata/holstein/L_51_N_25_t_1p0_w_1p0_g_1p5/emin.dat <==
 min energy is -70.8626288747267807 obtained from dmrg3s: nph = 31, do = 10


==> data/uploaddata/holstein/L_51_N_25_t_1p0_w_1p0_g_2p0/emin.dat <==
 min energy is -107.3220942303121461 obtained from symmps: gnu


==> data/uploaddata/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_0p5/finite_size_scaling/scaling_output.dat <==
-0.718629400165949 1.12899739649231e-05 0.489971241926985 0.000806629159515501


==> data/uploaddata/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_1p5/finite_size_scaling/scaling_output.dat <==
-1.41604700924131 3.46182022164706e-06 1.35576449194564 0.00018384992626408


==> data/uploaddata/holstein/symmps_with_bath_sites/t_1p0_w_1p0_g_2p0/finite_size_scaling/scaling_output.dat <==
-2.14628344306352 1.5779926033482e-09 2.13836269128128 1.38859558638457e-07

